Zero Energy Modes and Statistics of Vortices in Spinful Chiral p-Wave Superfluids

The possible stable singular vortex (SV) and half-quantum vortex (HQV) of the superfluid $^3$He-A phase confined in restricted geometries are investigated. The associated low-energy excitations are calculated in connection with the possible existence of Majorana zero modes obeying non-Abelian statistics. The energetics between those vortices is carefully examined using the standard Ginzburg-Landau (GL) functional with a strong-coupling correction. The Fermi liquid effect, which is not included in the GL functional, is considered approximately within the London approach. This allows us to determine the stability regions in pressure, temperature, and applied field for SV and HQV. The existence of the Majorana zero mode and its statistics, either Abelian or non-Abelian under braiding of SVs, is studied by solving the Bogoliubov-de Gennes equation for spinful chiral p-wave superfluids at sufficiently low temperatures. We determined several conditions controllable external parameters for realizing the non-Abelian statistics of Majorana zero modes e.g., pressure, field direction, and strength.

==> abstract.txt <==
Possible stable singular vortex (SV) and half-quantum vortex (HQV) of superfluid 3He-A phase confined in restricted geometries are investigated.
The associated low energy excitations are calculated in connection with possible existence of Majorana zero modes obeying non-Abelian statistics.
The energetics between those vortices are carefully examined by using the standard Ginzburg-Landau functional with the strong coupling correction.
The Fermi liquid effect, which is not included there, is considered approximately within the London approach.
This allows us to determine the stability regions in pressure, temperature, and applied field for SV and HQV.
The existence of Majorana zero mode and its statistics, either Abelian or non-Abelian under braiding of SVs are studied by solving Bogoliubov-de Gennes equation for this spinful chiral p-wave superfluids.
We determine several conditions for controllable external parameters, pressure, field direction and strength for non-Abelian statistics of Majorana zero modes to realize.

==> energy_up-z.txt <==
0.000E+00	0.0000000000E+00
1.000E-03	0.0000000000E+00
2.000E-03	0.0000000000E+00
3.000E-03	0.0000000000E+00
4.000E-03	0.0000000000E+00
5.000E-03	0.0000000000E+00
6.000E-03	0.0000000000E+00
